Linear kernels for edge deletion problems to immersion-closed graph classes

Suppose $\mathcal{F}$ is a finite family of graphs. We consider the following meta-problem, called $\mathcal{F}$-Immersion Deletion: given a graph $G$ and integer $k$, decide whether the deletion of at most $k$ edges of $G$ can result in a graph that does not contain any graph from $\mathcal{F}$ as an immersion. This problem is a close relative of the $\mathcal{F}$-Minor Deletion problem studied by Fomin et al. [FOCS 2012], where one deletes vertices in order to remove all minor models of graphs from $\mathcal{F}$. We prove that whenever all graphs from $\mathcal{F}$ are connected and at least one graph of $\mathcal{F}$ is planar and subcubic, then the $\mathcal{F}$-Immersion Deletion problem admits: a constant-factor approximation algorithm running in time $O(m^3 \cdot n^3 \cdot \log m)$; a linear kernel that can be computed in time $O(m^4 \cdot n^3 \cdot \log m)$; and a $O(2^{O(k)} + m^4 \cdot n^3 \cdot \log m)$-time fixed-parameter algorithm, where $n,m$ count the vertices and edges of the input graph. These results mirror the findings of Fomin et al. [FOCS 2012], who obtained a similar set of algorithmic results for $\mathcal{F}$-Minor Deletion, under the assumption that at least one graph from $\mathcal{F}$ is planar. An important difference is that we are able to obtain a linear kernel for $\mathcal{F}$-Immersion Deletion, while the exponent of the kernel of Fomin et al. for $\mathcal{F}$-Minor Deletion depends heavily on the family $\mathcal{F}$. In fact, this dependence is unavoidable under plausible complexity assumptions, as proven by Giannopoulou et al. [ICALP 2015]. This reveals that the kernelization complexity of $\mathcal{F}$-Immersion Deletion is quite different than that of $\mathcal{F}$-Minor Deletion.

==> widthprime.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'widthprime.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{408.02584839bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29777683)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{widthprime.pdf}}%
    \put(0.27454987,0.08343379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_{q_1}$}}}%
    \put(0.00001939,0.26801405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_{C_1} = z_{C_1}'$}}}%
    \put(0.07236064,0.16998292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_{C_2}'$}}}%
    \put(0.12309969,0.09883896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_{C_2}$}}}%
    \put(0.2018654,0.05024261){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_p$}}}%
    \put(0.3085784,0.12096642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_{q_2}$}}}%
    \put(0.34064921,0.158359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_{q_3}$}}}%
    \put(0.12914285,0.21003445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_t$}}}%
    \put(0.65983564,0.22778857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_t$}}}%
    \put(0.68957529,0.03620525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X^T_{\ t_p t}$}}}%
    \put(0.78464858,0.12418807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_{T_1}$}}}%
    \put(0.81284647,0.17908656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_{T_2}$}}}%
    \put(0.83833505,0.23006372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_{T_3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{widthprime.pdf}}%
    \put(0.47976594,0.13889302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X^{T'}_{\ t t_p}$}}}%
    \put(0.69963463,0.10438043){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_{t_p}$}}}%
  \end{picture}%
\endgroup%

